Salience-guided Ground Factor for Robust Localization of Delivery Robots in Complex Urban Environments

In urban environments for delivery robots, particularly in areas such as campuses and towns, many custom features defy standard road semantic categorizations. Addressing this challenge, our paper introduces a method leveraging Salient Object Detection (SOD) to extract these unique features, employing them as pivotal factors for enhanced robot loop closure and localization. Traditional geometric feature-based localization is hampered by fluctuating illumination and appearance changes. Our preference for SOD over semantic segmentation sidesteps the intricacies of classifying a myriad of non-standardized urban features. To achieve consistent ground features, the Motion Compensate IPM (MC-IPM) technique is implemented, capitalizing on motion for distortion compensation and subsequently selecting the most pertinent salient ground features through moment computations. For thorough evaluation, we validated the saliency detection and localization performances to the real urban scenarios. Project page: https://sites.google.com/view/salient-ground-feature/home.

==> admin/CommentsToAuthor.txt <==
Comments to author (Associate Editor)
=====================================

The reviewers agree that the paper is of good relevance for
the place recognition literature and well presented.
There are a few comments on how to further strengthen the
paper by further ablations and explanations, i.e.,
- Handling of false recalls
- Varying size of IPM
- pitch compensation on longer ramps

Please address the individual comments by the reviewers.


----------------------------------------
Comments on Video Attachment:

The video is of high quality and effectively demonstrates
the paper contribution.
Comments to author (Editor)
================================

See AE report


----------------------------------------
Comments on Video Attachment:

See AE report

==> admin/Review12025.txt <==
Reviewer 1 of ICRA 2024 submission 3669

Comments to the author
======================

This work proposed a visual localization method based on
the salient features on the ground, which is specially
designed for ground vehicles and provides driftless
localization performance. The detection and use of the
salient ground features is the main innovation of the work.

From my perspective, the overall idea is interesting, and
the system implementation makes sense in many urban
scenarios.

Here are some comments and suggestions:
1) I'm curious how the frequency of the salient ground
features would affect the system performance. For example,
how many SGFs per kilometer could promise an ideal
localization performance?

2) Is there a way to deal with possible false recalls of
the SGF matching? Is the system robust to the case that
similar SGFs exist in the environment?

3) Is it possible to include more common markings (like
lane lines) in the system? I believe this would improve the
generality of the proposed method.

4) Would the size (or rather range) of the IPM image affect
the detection of the optimal SGFs? If the IPM image
contains multiple complete SGFs, how would the system deal
with them?

5) A more detailed analysis in Sect. VI-D would be
beneficial. "The typical IPM cannot provide consistent
information to the SGF detector, resulting in poor
performance." 
This statement needs to be explained. Does the IPM method
affects the success rate of loop matching, or the erronoeus
geometric information leads to the poor performance?


Comments on the Video Attachment
================================

I think the video is good enough.

==> admin/Review12027.txt <==
Reviewer 2 of ICRA 2024 submission 3669

Comments to the author
======================

This paper proposes a vision-based method for localisation
of a delivery robot in urban environments. The method works
are follows: (1) input images are mapped to bird's-eye view
using robust inverse perspective transform that accounts
for pitch changes (e.g. speed bumps).  (2) A neural network
extracts a salient object mask from the bird's-eye view
image and a moment-based algorithm outputs salient ground
features. (3) The salient ground features are stored in a
database and matching features allow to do loop closure. 

Strengths
    + The method seems to work well across different
robots, different roads, and is robust to new ground street
signs and speed bumps.
    + The method description and figures are clear, and
make it easy to understand the paper.
    + The proposed localisation method outperforms
Orbslam-3.

Weaknesses
    - III.A Motion Compensate Inverse Perspective Mapping__
The compensation of pitch in the bird's-eye view projection
is clever and useful with bumpy roads. However, how is this
method performing when driving uphill or downhill for a
long chunk of road? Since the method is keeping a moving
average of N=50 past poses and computing the pitch
compensation with respect to this moving average, when the
robot is driving e.g. uphill for a very long time, the
moving average will only contain poses which are already
uphill, meaning there would be no pitch compensation?
    - III.B Salient Ground Feature Detection. 
What is the difference between the proposed SelfReformer*
method and the original SelfReformer? Is it the way the
input is preprocessed? Since the network definition seems
to be the same.

Comments
    - In figure 2 there is a typo "Salient Obejct
Detection" -> "Salient Object Detection".

Overall, I like this paper - it is well written, contains
extensive experimental results, and has strong localisation
results.


Comments on the Video Attachment
================================

Really enjoyed the supplementary video. It makes it easier
to appreciate the quality of the proposed method.

==> admin/Review12029.txt <==
Reviewer 3 of ICRA 2024 submission 3669

Comments to the author
======================

The paper proposes a pipeline that utilizes salience-guided
ground factors to achieve robust localization in urban
environments. The main contribution lies in accurately
detecting ground markers and using these markers to
construct loop closures, which are then integrated into the
localization system to enhance accuracy.

For loop closing method
1.From the images and videos of the paper, it appears that
the virtual camera's field of view is relatively narrow.In
urban environment, Encountering the same ground markers at
different locations  may lead to the incorrect detection of
loop closures. 
2.Some suggested methods.The method proposed in paper
should be combined with other methods, or the descriptor
combined with other descriptors representing the
surrounding
environment. 

For experimental design
1.In Section IV.C Localization Evaluation. There is a need
for conducting more extensive experiments to better assess
the contribution of the method. In table2, ablation
experiment
should evaluate the contribution of the proposed method to
the accuracy of Localization precision.
(1)ORBSLAM3 and ORBSLAM3+SGF/Odometry+DBow+SGF
(2)Odometry and Odometry+DBow(the method in ORBSLAM3) and
Odometry+SGF/Odometry+DBow+SGF
(3)Odometry+SGF and Odometry+(other loop closures detection
method).
2.Ablation experiment should evaluate the contribution of
the proposed method to the loop closures detection
accuracy. The authors not evaluate with other loop closures
detection method, such as DBow(with local feature),
NetVLAD.
(1) Odometry+(other method) and Odometry+(other method)+SGF

Comments on the Video Attachment
================================

The video offers a very clear explanation of the various
modules in the pipeline and the experimental observations.
